Finding Islands of Predictability in Action Forecasting

We address dense action forecasting: the problem of predicting future action sequence over long durations based on partial observation. Our key insight is that future action sequences are more accurately modeled with variable, rather than one, levels of abstraction, and that the optimal level of abstraction can be dynamically selected during the prediction process. Our experiments show that most parts of future action sequences can be predicted confidently in fine detail only in small segments of future frames, which are effectively ``islands'' of high model prediction confidence in a ``sea'' of uncertainty. We propose a combination Bayesian neural network and hierarchical convolutional segmentation model to both accurately predict future actions and optimally select abstraction levels. We evaluate this approach on standard datasets against existing state-of-the-art systems and demonstrate that our ``islands of predictability'' approach maintains fine-grained action predictions while also making accurate abstract predictions where systems were previously unable to do so, and thus results in substantial, monotonic increases in accuracy.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

